Detection of diffuse HI emission in the circumgalactic medium of NGC891 and NGC4565 -- II

We probe the neutral circumgalactic medium (CGM) along the major axes of NGC891 and NGC4565 in 21-cm emission out to $\gtrsim 100$kpc using the Green Bank Telescope (GBT), extending our previous minor axes observations. We achieve an unprecedented $5\sigma$ sensitivity of $6.1\times 10^{16}$ cm$^{-2}$ per 20 km s$^{-1}$ velocity channel. We detect HI with diverse spectral shapes, velocity widths, and column densities. We compare our detections to the interferometric maps from the Westerbork Synthesis Radio Telescope (WSRT) obtained as part of the HALOGAS survey. At small impact parameters, $> 31-43\%$ of the emission detected by the GBT cannot be explained by emission seen in the WSRT maps, and it increases to $> 64-73\%$ at large impact parameters. This implies the presence of diffuse circumgalactic HI. The mass ratio between HI in the CGM and HI in the disk is an order of magnitude larger than previous estimates based on shallow GBT mapping. The diffuse HI along the major axes pointings is corotating with the HI disk. The velocity along the minor axes pointings is consistent with an inflow and/or fountain in NGC891 and an inflow/outflow in NGC4565. Including the circumgalactic HI, the depletion time and the accretion rate of NGC4565 are sufficient to sustain its star formation. In NGC891, most of the required accreting material is still missing.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
